Appendix to a paper [arXiv:1809.08623] of B. Williams

In this appendix to a paper [arXiv:1809.08623] by B. Williams, we give birational equivalences between the models of the Hilbert modular surfaces for ${\mathbb Q}(\sqrt{29})$ and ${\mathbb Q}(\sqrt{37})$ given there and those previously found by Elkies and Kumar.

==> readme.txt <==
Supplementary material for "Appendix to a paper of B. Williams"

hms-29.mag  Magma script that runs the calculations of the appendix for the
  field Q(sqrt 29)
hms-37.mag  Magma script that runs the calculations of the appendix for the
  field Q(sqrt 37)
blowup.mag  Magma code for working with the blowup of a variety at a point
make_ef.mag  Magma code for finding the Weierstrass model of the general
  fibre of an elliptic fibration and the components of reducible fibres

